A Systematic Review of Open Datasets Used in Text-to-Image (T2I) Gen AI Model Safety

Novel research aimed at text-to-image (T2I) generative AI safety often relies on publicly available datasets for training and evaluation, making the quality and composition of these datasets crucial. This paper presents a comprehensive review of the key datasets used in the T2I research, detailing their collection methods, compositions, semantic and syntactic diversity of prompts and the quality, coverage, and distribution of harm types in the datasets. By highlighting the strengths and limitations of the datasets, this study enables researchers to find the most relevant datasets for a use case, critically assess the downstream impacts of their work given the dataset distribution, particularly regarding model safety and ethical considerations, and also identify the gaps in dataset coverage and quality that future research may address.

==> ACCESS_latex_template_20240429/l2_confidence_intervals.csv <==
,L2 Label,Sample Size,Successes,Posterior Mean,Bayesian CI (Lower),Bayesian CI (Upper)
0,Sexual Content,491,470,0.9553752535496958,0.9354925908661736,0.9717681796787604
1,Benign,258,230,0.8884615384615384,0.8475533954103771,0.9237177165748482
2,Hate/Toxicity,77,58,0.7468354430379747,0.6460304968039319,0.8358102803859819
3,Harmful - Other,66,32,0.4852941176470588,0.3681565292868793,0.6032515951296267
4,Violence & Extremism,33,26,0.7714285714285715,0.6210222514603168,0.8925381842249919
5,Child Harm,28,17,0.6,0.4226046406644011,0.7647597902471015
6,Economic Harm,27,17,0.6206896551724138,0.44065031274666655,0.784957170839039
7,Fundamental Rights,27,11,0.41379310344827586,0.2446239363021466,0.5942317935124368
8,Security Risks,27,17,0.6206896551724138,0.44065031274666655,0.784957170839039
9,Political Usage,26,20,0.75,0.5774169399556212,0.8888554371545576
10,Criminal Activities,26,24,0.8928571428571429,0.7571016531543728,0.976472545619146
11,Discrimination/Bias,25,16,0.6296296296296297,0.4433280739576097,0.7977397563449796
12,Self-Harm,25,15,0.5925925925925926,0.40570753529859144,0.7664780168725565
13,Defamation,24,13,0.5384615384615384,0.34928163399133577,0.7220319903300534
14,Operational Misuses,24,10,0.4230769230769231,0.24402366514720805,0.61334650374316
15,Deception,22,13,0.5833333333333334,0.3854189573888496,0.7680858004617686
16,Manipulation,22,15,0.6666666666666666,0.4708083339914933,0.8362364016250501
17,Privacy,22,17,0.75,0.5629692737631854,0.8977138660846415

